Photodetachment and Test-Particle Simulation Constraints on Negative Ions in Solar System Plasmas

Negative ions have been detected in abundance in recent years by spacecraft across the solar system. These detections were, however, made by instruments not designed for this purpose and, as such, significant uncertainties remain regarding the prevalence of these unexpected plasma components. In this article, the phenomenon of photodetachment is examined and experimentally and theoretically derived cross-sections are used to calculate photodetachment rates for a range of atomic and molecular negative ions subjected to the solar photon spectrum. These rates are applied to negative ions outflowing from Europa, Enceladus, Titan, Dione and Rhea and their trajectories are traced to constrain source production rates and the extent to which negative ions are able to pervade the surrounding space environments. Predictions are also made for further negative ion populations in the outer solar system with Triton used as an illustrative example. This study demonstrates how, at increased heliocentric distances, negative ions can form stable ambient plasma populations and can be exploited by future missions to the outer solar system.

==> active_flux.csv <==
Wavelength,Flux
2,191.1
4,15925
6,178360
8,1146600
10,25480000
40,115620000
50,204180000
60,233810000
70,213380000
80,249600000
90,205920000
100,130480000
110,89500000
120,30480000
128,779780000
153,4050000000
176,19906000000
205,2912000000
231,14257000000
270,936000000
280,3203200000
300,17169600000
320,2470800000
340,1323000000
360,3707300000
370,500910000
400,656880000
430,500910000
460,504560000
480,980640000
500,1434640000
520,484000000
540,724000000
560,103400000
580,2040000000
600,988080000
620,2340000000
630,224250000
680,688170000
710,345030000
740,996480000
770,3136000000
800,1977150000
830,5022500000
860,5323500000
890,6513000000
911,183105000
920,556920000
930,1389920000
940,1300860000
950,227760000
960,202800000
970,12402000000
980,1769040000
995,292500000
1007,243360000
1017,8424000000
1027,4206600000
1035,3129300000
1045,288880000
1057,312800000
1070,241040000
1080,1326640000
1090,241040000
1100,250210000
1110,250210000
1120,1186110000
1130,250210000
1140,250210000
1150,174765000
1157,185024000
1163,243080000
1170,627760000
1176,264320000
1183,312480000
1190,458640000
1198,478800000
1205,1864800000
1212,7.61E+11
1220,9248400000
1227,3427200000
1235,4057200000
1242,3326400000
1250,2594400000
1258,5722400000
1266,1950400000
1274,2918100000
1282,2172600000
1290,2097600000
1299,13413600000
1307,4048000000
1316,3275400000
1324,4552600000
1333,25544000000
1342,4099400000
1351,6365400000
1360,5294200000
1370,5480000000
1379,5921000000
1389,14516000000
1408,16564000000
1428,20800000000
1449,28028000000
1470,35882000000
1492,40964000000
1515,43500000000
1538,54000000000
1562,69825000000
1587,90240000000
1613,75762000000
1639,1.49E+11
1667,2.20E+11
1695,2.83E+11
1724,1.76E+11
1739,2.23E+11
1754,2.71E+11
1770,3.04E+11
1786,3.34E+11
1802,3.64E+11
1818,4.42E+11
1835,5.14E+11
1852,5.74E+11
1869,6.47E+11
1887,7.18E+11
1905,7.91E+11
1923,1.07E+12
1942,1.38E+12
1961,1.10E+12
1980,1.31E+12
2000,1.44E+12
2020,1.80E+12
2041,2.08E+12
2062,2.45E+12
2083,5.09E+12
2105,7.12E+12
2128,9.23E+12
2150,8.42E+12
2174,1.20E+13
2198,1.22E+13
2222,1.77E+13
2247,1.60E+13
2273,1.96E+13
2299,2.40E+13
2326,2.25E+13
2353,2.21E+13
2381,2.32E+13
2410,2.50E+13
2439,2.73E+13
2469,2.88E+13
2500,3.02E+13
2532,3.97E+13
2564,7.13E+13
2597,4.37E+13
2632,1.12E+14
2667,1.25E+14
2703,1.16E+14
2740,1.19E+14
2778,1.38E+14
2817,1.70E+14
2857,2.46E+14
2899,3.90E+14
2941,3.99E+14
2985,3.86E+14
3030,5.08E+14
3077,5.92E+14
3125,6.05E+14
3175,6.94E+14
3225,8.12E+14
3275,9.71E+14
3325,8.97E+14
3375,9.44E+14
3425,1.01E+15
3475,1.03E+15
3525,1.03E+15
3575,1.04E+15
3625,1.18E+15
3675,1.23E+15
3725,1.24E+15
3775,1.17E+15
3825,1.11E+15
3875,1.09E+15
3925,1.19E+15
3975,1.54E+15
4025,1.90E+15
4075,1.99E+15
4125,1.99E+15
4175,2.02E+15
4225,2.01E+15
4275,1.94E+15
4325,1.98E+15
4375,2.25E+15
4425,2.39E+15
4475,2.48E+15
4525,2.49E+15
4575,2.48E+15
4625,2.50E+15
4675,2.55E+15
4725,2.61E+15
4775,2.59E+15
4825,2.46E+15
4875,2.44E+15
4925,2.53E+15
4975,2.48E+15
5025,2.49E+15
5075,2.50E+15
5125,2.43E+15
5175,2.43E+15
5225,2.52E+15
5275,2.58E+15
5325,2.64E+15
5375,2.67E+15
5425,2.70E+15
5475,2.68E+15
5525,2.66E+15
5575,2.66E+15
5625,2.67E+15
5675,2.67E+15
5725,2.69E+15
5775,2.71E+15
5825,2.71E+15
5875,2.71E+15
5925,2.72E+15
5975,2.72E+15
6025,2.71E+15
6075,2.70E+15
6125,2.70E+15
6175,2.70E+15
6225,2.69E+15
6275,2.68E+15
6325,2.67E+15
6375,2.66E+15
6425,2.65E+15
6475,3.95E+15
6550,5.22E+15
6650,5.18E+15
6750,5.14E+15
6850,5.09E+15
6950,5.04E+15
7050,4.99E+15
7150,4.94E+15
7250,4.90E+15
7350,4.83E+15
7450,4.80E+15
7550,4.67E+15
7650,4.59E+15
7750,4.68E+15
7850,4.54E+15
7950,4.60E+15
8050,4.53E+15
8150,4.41E+15
8250,4.34E+15
8350,4.31E+15
8450,4.03E+15
8550,4.33E+15
8650,4.25E+15
8750,4.27E+15
8850,4.23E+15
8950,4.13E+15
9050,4.01E+15
9150,3.89E+15
9250,3.88E+15
9350,3.78E+15
9450,3.76E+15
9550,3.72E+15
9650,3.72E+15
9750,3.79E+15
9850,3.79E+15
9950,7.49E+15
10150,2.11E+16
10750,1.68E+16
11250,1.60E+16
11750,1.50E+16
12250,1.48E+16
12750,1.43E+16
13250,1.32E+16
13750,1.25E+16
14250,1.16E+16
14750,1.12E+16
15250,1.07E+16
15750,9.95E+15
16250,9.72E+15
16750,9.20E+15
17250,8.24E+15
17750,7.70E+15
18250,6.94E+15
18750,6.51E+15
19250,6.19E+15
19750,7.46E+15
20375,1.11E+16
21500,8.28E+15
22500,7.33E+15
23500,6.83E+15
24500,6.07E+15
25500,5.50E+15
26500,4.96E+15
27500,4.51E+15
28500,4.09E+15
29500,3.74E+15
30500,3.40E+15
31500,3.18E+15
32500,2.87E+15
33500,2.70E+15
34500,2.47E+15
35500,2.31E+15
36500,2.14E+15
37500,2.01E+15
38500,1.87E+15
39500,1.71E+15
40500,1.60E+15
41500,1.48E+15
42500,1.41E+15
43500,1.33E+15
44500,1.25E+15
45500,1.16E+15
46500,1.06E+15
47500,9.67E+14
48500,9.25E+14
49500,2.84E+15
52750,6.74E+15
65000,3.35E+15
75000,2.22E+15
85000,1.59E+15
95000,4.53E+15
140000,0


==> quiet_flux.csv <==
Wavelength,Flux,
2,3.00E+01,2
4,2.50E+03,2
6,2.80E+04,2
8,1.80E+05,2
10,4.00E+06,30
40,4.70E+07,10
50,8.30E+07,10
60,1.03E+08,10
70,9.40E+07,10
80,1.20E+08,10
90,9.90E+07,10
100,5.60E+07,10
110,2.50E+07,10
120,1.20E+07,8
128,3.07E+08,25
153,9.00E+08,23
176,3.70E+09,29
205,1.40E+09,26
231,2.65E+09,39
270,4.50E+08,10
280,1.54E+09,20
300,5.84E+09,20
320,1.16E+09,20
340,4.50E+08,20
360,1.31E+09,10
370,1.77E+08,30
400,2.76E+08,30
430,1.77E+08,30
460,2.12E+08,20
480,4.32E+08,20
500,6.32E+08,20
520,2.42E+08,20
540,3.62E+08,20
560,5.17E+07,20
580,1.02E+09,20
600,5.52E+08,20
620,1.20E+09,10
630,1.15E+08,50
680,3.39E+08,30
710,1.59E+08,30
740,5.19E+08,30
770,1.28E+09,30
800,8.07E+08,30
830,2.05E+09,30
860,2.73E+09,30
890,3.34E+09,21
911,9.39E+07,9
920,2.34E+08,10
930,5.84E+08,10
940,5.94E+08,10
950,1.04E+08,10
960,1.04E+08,10
970,5.30E+09,10
980,7.56E+08,15
995,1.25E+08,12
1007,1.04E+08,10
1017,3.60E+09,10
1027,2.46E+09,8
1035,1.83E+09,10
1045,1.57E+08,12
1057,1.70E+08,13
1070,1.31E+08,10
1080,7.21E+08,10
1090,1.31E+08,10
1100,1.31E+08,10
1110,1.31E+08,10
1120,6.21E+08,10
1130,1.31E+08,10
1140,1.31E+08,10
1150,9.15E+07,7
1157,7.84E+07,6
1163,1.03E+08,7
1170,2.66E+08,6
1176,1.12E+08,7
1183,1.24E+08,7
1190,1.82E+08,8
1198,1.90E+08,7
1205,7.40E+08,7
1212,3.02E+11,8
1220,3.67E+09,7
1227,1.36E+09,8
1235,1.61E+09,7
1242,1.32E+09,8
1250,1.41E+09,8
1258,3.11E+09,8
1266,1.06E+09,8
1274,1.37E+09,8
1282,1.02E+09,8
1290,1.14E+09,9
1299,7.29E+09,8
1307,2.20E+09,9
1316,1.59E+09,8
1324,2.21E+09,9
1333,1.24E+10,9
1342,1.99E+09,9
1351,3.09E+09,9
1360,2.57E+09,10
1370,2.74E+09,9
1379,3.10E+09,10
1389,7.60E+09,19
1408,1.01E+10,20
1428,1.30E+10,21
1449,1.82E+10,21
1470,2.33E+10,22
1492,2.66E+10,23
1515,2.90E+10,23
1538,3.60E+10,24
1562,4.75E+10,25
1587,6.40E+10,26
1613,5.49E+10,26
1639,1.19E+11,28
1667,1.76E+11,28
1695,2.32E+11,29
1724,1.44E+11,15
1739,1.83E+11,15
1754,2.34E+11,16
1770,2.62E+11,16
1786,2.88E+11,16
1802,3.14E+11,16
1818,3.81E+11,17
1835,4.43E+11,17
1852,4.95E+11,17
1869,5.94E+11,18
1887,6.59E+11,18
1905,7.26E+11,18
1923,9.85E+11,19
1942,1.27E+12,19
1961,1.01E+12,19
1980,1.20E+12,20
2000,1.44E+12,20
2020,1.80E+12,21
2041,2.08E+12,21
2062,2.45E+12,21
2083,5.09E+12,22
2105,7.12E+12,23
2128,9.23E+12,22
2150,8.42E+12,24
2174,1.20E+13,24
2198,1.22E+13,24
2222,1.77E+13,25
2247,1.60E+13,26
2273,1.96E+13,26
2299,2.40E+13,27
2326,2.25E+13,27
2353,2.21E+13,28
2381,2.32E+13,29
2410,2.50E+13,29
2439,2.73E+13,30
2469,2.88E+13,31
2500,3.02E+13,32
2532,3.97E+13,32
2564,7.13E+13,33
2597,4.37E+13,35
2632,1.12E+14,35
2667,1.25E+14,36
2703,1.16E+14,37
2740,1.19E+14,38
2778,1.38E+14,39
2817,1.70E+14,40
2857,2.46E+14,42
2899,3.90E+14,42
2941,3.99E+14,44
2985,3.86E+14,45
3030,5.08E+14,47
3077,5.92E+14,48
3125,6.05E+14,50
3175,6.94E+14,50
3225,8.12E+14,50
3275,9.71E+14,50
3325,8.97E+14,50
3375,9.44E+14,50
3425,1.01E+15,50
3475,1.03E+15,50
3525,1.03E+15,50
3575,1.04E+15,50
3625,1.18E+15,50
3675,1.23E+15,50
3725,1.24E+15,50
3775,1.17E+15,50
3825,1.11E+15,50
3875,1.09E+15,50
3925,1.19E+15,50
3975,1.54E+15,50
4025,1.90E+15,50
4075,1.99E+15,50
4125,1.99E+15,50
4175,2.02E+15,50
4225,2.01E+15,50
4275,1.94E+15,50
4325,1.98E+15,50
4375,2.25E+15,50
4425,2.39E+15,50
4475,2.48E+15,50
4525,2.49E+15,50
4575,2.48E+15,50
4625,2.50E+15,50
4675,2.55E+15,50
4725,2.61E+15,50
4775,2.59E+15,50
4825,2.46E+15,50
4875,2.44E+15,50
4925,2.53E+15,50
4975,2.48E+15,50
5025,2.49E+15,50
5075,2.50E+15,50
5125,2.43E+15,50
5175,2.43E+15,50
5225,2.52E+15,50
5275,2.58E+15,50
5325,2.64E+15,50
5375,2.67E+15,50
5425,2.70E+15,50
5475,2.68E+15,50
5525,2.66E+15,50
5575,2.66E+15,50
5625,2.67E+15,50
5675,2.67E+15,50
5725,2.69E+15,50
5775,2.71E+15,50
5825,2.71E+15,50
5875,2.71E+15,50
5925,2.72E+15,50
5975,2.72E+15,50
6025,2.71E+15,50
6075,2.70E+15,50
6125,2.70E+15,50
6175,2.70E+15,50
6225,2.69E+15,50
6275,2.68E+15,50
6325,2.67E+15,50
6375,2.66E+15,50
6425,2.65E+15,50
6475,3.95E+15,75
6550,5.22E+15,100
6650,5.18E+15,100
6750,5.14E+15,100
6850,5.09E+15,100
6950,5.04E+15,100
7050,4.99E+15,100
7150,4.94E+15,100
7250,4.90E+15,100
7350,4.83E+15,100
7450,4.80E+15,100
7550,4.67E+15,100
7650,4.59E+15,100
7750,4.68E+15,100
7850,4.54E+15,100
7950,4.60E+15,100
8050,4.53E+15,100
8150,4.41E+15,100
8250,4.34E+15,100
8350,4.31E+15,100
8450,4.03E+15,100
8550,4.33E+15,100
8650,4.25E+15,100
8750,4.27E+15,100
8850,4.23E+15,100
8950,4.13E+15,100
9050,4.01E+15,100
9150,3.89E+15,100
9250,3.88E+15,100
9350,3.78E+15,100
9450,3.76E+15,100
9550,3.72E+15,100
9650,3.72E+15,100
9750,3.79E+15,100
9850,3.79E+15,100
9950,7.49E+15,200
10150,2.11E+16,600
10750,1.68E+16,500
11250,1.60E+16,500
11750,1.50E+16,500
12250,1.48E+16,500
12750,1.43E+16,500
13250,1.32E+16,500
13750,1.25E+16,500
14250,1.16E+16,500
14750,1.12E+16,500
15250,1.07E+16,500
15750,9.95E+15,500
16250,9.72E+15,500
16750,9.20E+15,500
17250,8.24E+15,500
17750,7.70E+15,500
18250,6.94E+15,500
18750,6.51E+15,500
19250,6.19E+15,500
19750,7.46E+15,625
20375,1.11E+16,1125
21500,8.28E+15,1000
22500,7.33E+15,1000
23500,6.83E+15,1000
24500,6.07E+15,1000
25500,5.50E+15,1000
26500,4.96E+15,1000
27500,4.51E+15,1000
28500,4.09E+15,1000
29500,3.74E+15,1000
30500,3.40E+15,1000
31500,3.18E+15,1000
32500,2.87E+15,1000
33500,2.70E+15,1000
34500,2.47E+15,1000
35500,2.31E+15,1000
36500,2.14E+15,1000
37500,2.01E+15,1000
38500,1.87E+15,1000
39500,1.71E+15,1000
40500,1.60E+15,1000
41500,1.48E+15,1000
42500,1.41E+15,1000
43500,1.33E+15,1000
44500,1.25E+15,1000
45500,1.16E+15,1000
46500,1.06E+15,1000
47500,9.67E+14,1000
48500,9.25E+14,1000
49500,2.84E+15,3250
52750,6.74E+15,12250
65000,3.35E+15,10000
75000,2.22E+15,10000
85000,1.59E+15,10000
95000,4.53E+15,45000
140000,0,-140000

